Multi-resolution HuBERT: Multi-resolution Speech Self-Supervised Learning with Masked Unit Prediction

Existing Self-Supervised Learning (SSL) models for speech typically process speech signals at a fixed resolution of 20 milliseconds. This approach overlooks the varying informational content present at different resolutions in speech signals. In contrast, this paper aims to incorporate multi-resolution information into speech self-supervised representation learning. We introduce a SSL model that leverages a hierarchical Transformer architecture, complemented by HuBERT-style masked prediction objectives, to process speech at multiple resolutions. Experimental results indicate that the proposed model not only achieves more efficient inference but also exhibits superior or comparable performance to the original HuBERT model over various tasks. Specifically, significant performance improvements over the original HuBERT have been observed in fine-tuning experiments on the LibriSpeech speech recognition benchmark as well as in evaluations using the Speech Universal PERformance Benchmark (SUPERB) and Multilingual SUPERB (ML-SUPERB).

==> Figures/raw_layer_weight_num.txt <==
PR ASR IC ER SF ST SD SV SE SS

mono-base
0.013009216, 0.006602347, 0.009563642, 0.025129337, 0.041423164, 0.00012519007, 0.0019422317, 0.0024295673, 0.05924191, 0.18058069, 0.0039664037, 0.048962366, 0.11240917, 0.41734982, 0.0772649
0.011555474, 0.0075703105, 0.005457424, 0.004143363, 0.0036528693, 0.0038224612, 0.017863607, 0.2188888, 0.20291834, 0.005206108, 0.006563371, 0.08699738, 0.35514104, 0.06608127, 0.0041382248
0.026162451, 0.025713148, 0.025988705, 0.024581967, 0.024507938, 0.027796531, 0.04149045, 0.076045625, 0.0927987, 0.061283723, 0.079589255, 0.10388507, 0.10852428, 0.12279536, 0.15883681
0.094385676, 0.12527151, 0.070038974, 0.05864473, 0.02763329, 0.049495958, 0.064971745, 0.061231732, 0.040079728, 0.048413172, 0.10214117, 0.08762575, 0.075576976, 0.02856667, 0.06592292
0.03970657, 0.03533721, 0.03946214, 0.03805113, 0.04237036, 0.057739906, 0.089573026, 0.092312895, 0.07627058, 0.043985806, 0.086671054, 0.09006493, 0.08497241, 0.09106555, 0.092416376
0.061050285, 0.032334857, 0.017451951, 0.010592697, 0.008837508, 0.0049724733, 0.01585074, 0.21646203, 0.30453146, 0.006953783, 0.0061470424, 0.048875313, 0.2417758, 0.019080842, 0.0050831824
0.06932682, 0.04237374, 0.024606153, 0.021918418, 0.025775637, 0.004673101, 0.004806199, 0.007196756, 0.03654611, 0.15270035, 0.0027039154, 0.036424734, 0.2636586, 0.2903806, 0.016908886
0.08248741, 0.16038415, 0.16794042, 0.0731626, 0.031854145, 0.06525513, 0.04082997, 0.030050939, 0.03365246, 0.025421655, 0.09634597, 0.052782338, 0.049941123, 0.036954626, 0.052937105
.15781105, 0.15479653, 0.21054079, 0.12031736, 0.041835938, 0.043143164, 0.029950231, 0.023483608, 0.019034004, 0.028116802, 0.041589107, 0.041687515, 0.0352331, 0.029685665, 0.022775132
0.33035374, 0.21160312, 0.12694466, 0.02702072, 0.011079414, 0.03382047, 0.024041243, 0.019587852, 0.021016182, 0.012344852, 0.043480158, 0.037210494, 0.02958155, 0.033522192, 0.03839337
0.42755324, 0.18932247, 0.117053986, 0.097877614, 0.09619936, 0.002569463, 0.0051733297, 0.0042932443, 0.0015394851, 0.03157247, 0.00014150821, 0.0063036773, 0.0040417006, 0.00170063, 0.014657789

mono-large
0.00059684826, 2.3605535e-05, 1.770056e-07, 1.7775525e-08, 6.7558936e-09, 3.9753894e-09, 2.137163e-09, 1.3899146e-09, 0.35562265, 0.012828523, 6.9083235e-08, 2.8987115e-08, 1.6788107e-08, 1.7455537e-08, 1.6588027e-08, 1.1644806e-08, 2.9137277e-08, 0.47736636, 6.747408e-05, 9.730028e-05, 4.638051e-08, 1.1127012e-08, 1.0041209e-08, 0.055349648, 0.07055843, 0.013183656, 0.0143049825
0.0093801785, 0.0067992643, 0.0035291216, 0.0022252635, 0.0012161531, 0.0010845833, 0.0015591013, 0.0014990335, 0.09115018, 0.0573961, 0.00072166196, 0.0002872593, 0.0006755295, 0.08875706, 0.108500384, 0.03252102, 0.018593566, 0.16518582, 0.017531637, 0.04245517, 0.122080915, 0.07229211, 0.04471235, 0.052478235, 0.018432366, 0.020271026, 0.01866494
0.025249183, 0.01852732, 0.016073558, 0.016906964, 0.012506147, 0.012207524, 0.014666071, 0.016633675, 0.0024308441, 0.0024474273, 0.005513409, 0.005297306, 0.011366825, 0.031664662, 0.08274454, 0.073832676, 0.108982675, 0.028559553, 0.009965862, 0.014628162, 0.030748421, 0.027383529, 0.042311408, 0.08044362, 0.06888003, 0.091023706, 0.14900494
0.034076996, 0.034432817, 0.038457174, 0.040960234, 0.041740045, 0.04343712, 0.044316877, 0.046223838, 0.030430492, 0.030216277, 0.03232737, 0.03339854, 0.03464375, 0.03571398, 0.038532503, 0.040960588, 0.04259492, 0.03172696, 0.03133419, 0.032735307, 0.03417064, 0.03610779, 0.03670696, 0.038238946, 0.03983052, 0.04263834, 0.034046806
0.03156229, 0.031970218, 0.033248823, 0.033714272, 0.03379509, 0.034999527, 0.039070103, 0.04381287, 0.030682268, 0.030360928, 0.02943354, 0.030473359, 0.034080014, 0.039868884, 0.042413622, 0.044114973, 0.047067158, 0.03478688, 0.032372884, 0.032797657, 0.034459084, 0.036019824, 0.04062838, 0.044084594, 0.04627233, 0.047736317, 0.04017411
0.010321653, 0.006357076, 0.0025509277, 0.0014265329, 0.00057442696, 0.0005296519, 0.00080439314, 0.00073552557, 0.2845398, 0.096173614, 0.00033795237, 9.6382464e-05, 0.0001228869, 0.05939356, 0.11884745, 0.0257869, 0.005126104, 0.15411897, 0.0048946897, 0.023351826, 0.08427861, 0.059669916, 0.016456109, 0.0099559985, 0.0033985297, 0.010379617, 0.019770956
0.0032744054, 0.0015055214, 0.0008970494, 0.00072006485, 0.00051818404, 0.00046436515, 0.0003611768, 0.00031693585, 0.21942966, 0.17659537, 0.0006736955, 0.00036202444, 0.000318487, 0.00035282224, 0.0008326033, 0.010433286, 0.003837699, 0.36362842, 0.003739763, 0.0019431966, 0.0047109774, 0.016669696, 0.10735415, 0.048034415, 0.022354482, 0.000816388, 0.009855116
0.025122065, 0.022398321, 0.018967139, 0.019695098, 0.030632684, 0.031704966, 0.044857733, 0.048192628, 0.148197, 0.11281385, 0.046369746, 0.038762644, 0.031520046, 0.019664722, 0.017053984, 0.012478629, 0.011944871, 0.09696748, 0.048921015, 0.032862414, 0.020695392, 0.011718521, 0.006875818, 0.011619543, 0.006246006, 0.0064891228, 0.0772286
0.0096992925, 0.008858473, 0.040738612, 0.0773231, 0.051131364, 0.10956476, 0.10520265, 0.15137455, 0.053556066, 0.031169504, 0.04589073, 0.031746563, 0.028853938, 0.018246574, 0.011466583, 0.009067248, 0.013363936, 0.025182735, 0.011677194, 0.022964405, 0.018582102, 0.023183512, 0.018077455, 0.018554633, 0.02283479, 0.018053077, 0.023636142
0.07355955, 0.076034345, 0.094771005, 0.06729387, 0.09017882, 0.059495714, 0.061276916, 0.062758215, 0.033467535, 0.025060333, 0.013120694, 0.018046994, 0.02182781, 0.018856967, 0.022131415, 0.020111123, 0.019589433, 0.0492052, 0.014659497, 0.016898, 0.016401963, 0.015144309, 0.014831585, 0.018781278, 0.017831596, 0.018473895, 0.040191863
0.028085582, 0.051538724, 0.09229099, 0.016144456, 0.03995649, 0.011710747, 3.737466e-08, 6.048329e-09, 0.64351493, 0.07237613, 1.1007928e-07, 6.592909e-08, 4.492939e-08, 3.020873e-08, 2.055629e-08, 1.36496325e-08, 8.042377e-09, 0.04054903, 5.2121887e-08, 9.710998e-08, 1.05728525e-07, 9.985585e-08, 8.777666e-08, 7.4116954e-08, 1.3739022e-07, 6.9135815e-08, 0.0038318492


hubert-base
0.009590062, 0.0073823645, 0.0007573919, 4.8956117e-05, 2.4147552e-05, 1.7986836e-06, 8.428244e-05, 0.0108953845, 0.06596085, 0.13152687, 0.34874502, 0.42496514, 1.7761093e-05
0.014060478, 0.008651595, 0.004378268, 0.00251464, 0.0010994056, 0.0011406296, 0.004439817, 0.06453234, 0.20009229, 0.29366347, 0.38530856, 0.0193854, 0.00073320547
0.01425023, 0.014048547, 0.017994527, 0.01390283, 0.010716648, 0.013191582, 0.014889402, 0.06348733, 0.17251521, 0.27563792, 0.17789465, 0.11214129, 0.09932979
0.06761074, 0.05613855, 0.071040004, 0.07374048, 0.063844934, 0.054381903, 0.08427477, 0.06993339, 0.09347755, 0.09460653, 0.09352715, 0.09459112, 0.082832895
0.04813291, 0.02534612, 0.03808522, 0.027608877, 0.03356243, 0.030878615, 0.039117333, 0.10909898, 0.11811831, 0.15416194, 0.13431904, 0.105706714, 0.1358635
0.046406474, 0.03254369, 0.014286022, 0.005171637, 0.0020682632, 0.0015561546, 0.005338541, 0.07505468, 0.19013652, 0.38778943, 0.23151031, 0.006796226, 0.0013420372
0.07501776, 0.03493266, 0.01830709, 0.0146340225, 0.012085595, 0.008885079, 0.0071282946, 0.009578668, 0.046044134, 0.1887135, 0.42710444, 0.15031682, 0.0072519374
0.039477505, 0.07681558, 0.08998309, 0.10785028, 0.092810936, 0.06273446, 0.08655358, 0.12633769, 0.06860229, 0.09001283, 0.08149352, 0.048510786, 0.02881746
0.13245317, 0.057650242, 0.085028, 0.10872513, 0.18539107, 0.10796092, 0.07824606, 0.057003055, 0.03846691, 0.030204784, 0.037607998, 0.051450346, 0.029812323
0.23218067, 0.13805646, 0.13259235, 0.13020782, 0.07510678, 0.050495792, 0.0357657, 0.032385264, 0.027422009, 0.028409408, 0.03137273, 0.033239763, 0.052765273
0.36241823, 0.15051846, 0.10034375, 0.13084239, 0.07760321, 0.07278628, 0.037503876, 0.018964482, 0.006584437, 0.0057510776, 0.0095364405, 0.027046558, 0.00010082151



hubert-large
0.0008428943, 0.00027982015, 5.8446723e-05, 1.529242e-05, 3.8507023e-06, 6.6939685e-07, 2.2692413e-07, 5.198706e-07, 1.7530739e-07, 1.0834801e-07, 2.8622976e-08, 2.539718e-08, 2.717443e-08, 4.366756e-08, 5.6714313e-08, 2.727942e-07, 1.5460277e-05, 1.6053762e-05, 6.503643e-08, 7.2654296e-09, 1.5206883e-08, 0.005011491, 0.015993182, 2.3443783e-05, 0.9777378
0.006187008, 0.0035335904, 0.0015184012, 0.00082990376, 0.0004731784, 0.00024406523, 0.000119398304, 6.475689e-05, 2.9154387e-05, 3.0158148e-05, 5.2411222e-05, 0.0003616571, 0.0029416399, 0.033908576, 0.0015793612, 0.004005908, 0.020619601, 0.027540974, 0.010131043, 0.006985915, 0.014376818, 0.019309187, 0.011040634, 0.003533196, 0.8305835
0.031366978, 0.027512304, 0.027887218, 0.028694961, 0.027560527, 0.028705338, 0.02713994, 0.028632274, 0.029427474, 0.02994621, 0.027923632, 0.028287217, 0.029055016, 0.029647173, 0.03166256, 0.035464972, 0.046832185, 0.05488473, 0.062390663, 0.067182794, 0.07254486, 0.0719004, 0.060269553, 0.065418035, 0.029662963
0.034992497, 0.032113567, 0.036991138, 0.04189551, 0.042377267, 0.041625593, 0.0412046, 0.04016298, 0.039244898, 0.037248213, 0.035259906, 0.037972096, 0.038335238, 0.035875212, 0.037605338, 0.03823007, 0.039631628, 0.041337643, 0.045039594, 0.049123865, 0.050748438, 0.04738868, 0.04175723, 0.049772967, 0.024065824
0.04310961, 0.03211602, 0.03270651, 0.035797242, 0.031811256, 0.03334806, 0.029528106, 0.028077284, 0.028372029, 0.034428205, 0.03760926, 0.03877619, 0.035685945, 0.032419823, 0.03271167, 0.030311013, 0.02809891, 0.030495351, 0.036065053, 0.044467907, 0.056075078, 0.06317745, 0.06165875, 0.09659571, 0.046557605
0.014190417, 0.006232067, 0.0033954743, 0.002364678, 0.0016688828, 0.0010849132, 0.0007587528, 0.0005858333, 0.00033753025, 0.00035217844, 0.0004479913, 0.001246461, 0.0044470704, 0.021638637, 0.002821212, 0.0046485094, 0.021380054, 0.034722038, 0.02109618, 0.020051358, 0.018015184, 0.010068512, 0.0099806115, 0.004935959, 0.79352945
0.0035316164, 0.0015116959, 0.0006950983, 0.0005516215, 0.00042979646, 0.00035256482, 0.0003231965, 0.00028696825, 0.00025928044, 0.00023543224, 0.00020743877, 0.0001892372, 0.00018056002, 0.00017172794, 0.00016357603, 0.00016827203, 0.0001947295, 0.0002954024, 0.0010574363, 0.0034948122, 0.028327432, 0.027470412, 0.0030045721, 0.0003300226, 0.92656714
0.032381784, 0.036638938, 0.049096704, 0.05133527, 0.04486345, 0.057700418, 0.059249446, 0.046615776, 0.051654365, 0.045521367, 0.057533044, 0.075946145, 0.06539281, 0.07968612, 0.03944626, 0.036882296, 0.024203515, 0.019891597, 0.015224389, 0.012580891, 0.012892305, 0.00814585, 0.012869351, 0.011376606, 0.052871346
0.0102528455, 0.010131816, 0.026164861, 0.08891487, 0.07117922, 0.09574322, 0.15042354, 0.08796503, 0.10792071, 0.063016884, 0.0425199, 0.04782656, 0.06420969, 0.04215732, 0.016649347, 0.008544553, 0.006319998, 0.0043224543, 0.0042360714, 0.0037080212, 0.0036084277, 0.0052066157, 0.008561092, 0.011679506, 0.01873748
0.11361877, 0.057538413, 0.07863104, 0.095830515, 0.07392272, 0.10487871, 0.082599804, 0.041346896, 0.0398077, 0.03826197, 0.031198487, 0.025956249, 0.022639768, 0.021440882, 0.020001704, 0.017545057, 0.015602091, 0.014982164, 0.01535818, 0.016904447, 0.019466763, 0.014664339, 0.012885287, 0.009687558, 0.015230508
0.03464036, 0.05235402, 0.059363984, 0.019618444, 0.031209957, 0.014097298, 0.024994826, 0.009496566, 0.008019053, 0.0042140894, 0.00022341109, 1.0417573e-05, 5.610844e-07, 8.3065565e-08, 3.8856527e-08, 1.0502288e-08, 5.9934013e-09, 4.7390913e-09, 3.5255707e-09, 2.678432e-09, 1.9995552e-09, 1.456955e-09, 3.5268892e-09, 4.8321536e-10, 0.7417569
